Rainbow McVittie Horizons in an Expanding Universe

We derive the Friedmann dynamics and apparent-horizon thermodynamics of a spatially flat McVittie spacetime in Gravity's Rainbow and construct a consistent non-accreting perfect-fluid sector with an effective rainbow Hubble rate. The Einstein equations, trapping horizon, surface gravity, Misner--Sharp energy, unified first law, and Clausius relation form a closed thermodynamic system reproducing the Friedmann dynamics. We then introduce a low-energy rainbow deformation and constrain it using 32 cosmic-chronometer measurements and 1580 Pantheon+ light curves with the full covariance matrix. Combined with the Planck matter-density prior, the fit gives $H_0=68.75\pm2.63~\mathrm{km\,s^{-1}\,Mpc^{-1}}$, $\Omega_m=0.3157\pm0.0070$, and $\epsilon=0.0106^{+0.0234}_{-0.0231}$. The resulting constraints establish the observational viability of small late-time rainbow corrections and place the general-relativistic limit within the preferred parameter region.

==> observational_fit_summary.csv <==
fit,H0,Omega_m,epsilon,chi2
CC only LCDM,71.86847606163082,0.27428031695236715,0.0,12.289559209096005
CC only rainbow,71.80777841186845,0.2824520062208198,-0.0078081818893551815,12.288319997627953
CC+Pantheon+ low-z only rainbow,69.98941329318902,0.3985857448225697,-0.08285912057818234,1398.5091376322305
CC+Pantheon+ + Planck Omega_m prior LCDM,69.29618291826574,0.31683970619634344,0.0,1400.0485809958502
CC+Pantheon+ + Planck Omega_m prior rainbow,68.7496411957237,0.3156609496732064,0.010589688508164552,1399.8441697379499

